Isogeometric Shape Optimization of Multi-Tapered Coaxial Baluns Simulated by an Integral Equation Method

We discuss the advantages of a spline-based freeform shape optimization approach using the example of a multi-tapered coaxial balun connected to a spiral antenna. The underlying simulation model is given in terms of a recently proposed isogeometric integral equation formulation, which can be interpreted as a high-order generalization of the partial element equivalent circuit method. We demonstrate a significant improvement in the optimized design, i.e., a reduction in the magnitude of the scattering parameter over a wide frequency range.

==> data/pgfplots_our_orig.txt <==
frequency,Smag
8.000000000000000000e+09,2.881150000000000100e-01
8.050250000000000000e+09,2.859550000000000147e-01
8.100500000000000000e+09,2.847060000000000146e-01
8.150750000000000000e+09,2.840170000000000194e-01
8.201010000000000000e+09,2.835739999999999927e-01
8.251260000000000000e+09,2.831239999999999868e-01
8.301510000000000000e+09,2.824820000000000109e-01
8.351760000000000000e+09,2.815179999999999905e-01
8.402010000000000000e+09,2.801520000000000121e-01
8.452260000000000000e+09,2.783399999999999763e-01
8.502510000000000000e+09,2.760699999999999821e-01
8.552760000000000000e+09,2.733510000000000106e-01
8.603020000000000000e+09,2.702089999999999770e-01
8.653270000000000000e+09,2.666879999999999806e-01
8.703520000000000000e+09,2.628400000000000181e-01
8.753770000000000000e+09,2.587269999999999848e-01
8.804020000000000000e+09,2.544150000000000023e-01
8.854270000000000000e+09,2.499689999999999968e-01
8.904520000000000000e+09,2.454500000000000015e-01
8.954770000000000000e+09,2.409139999999999893e-01
9.005030000000000000e+09,2.364040000000000030e-01
9.055280000000000000e+09,2.319549999999999945e-01
9.105530000000000000e+09,2.275850000000000095e-01
9.155780000000000000e+09,2.233050000000000035e-01
9.206030000000000000e+09,2.191150000000000042e-01
9.256280000000000000e+09,2.150070000000000037e-01
9.306530000000000000e+09,2.109689999999999899e-01
9.356780000000000000e+09,2.069840000000000013e-01
9.407040000000000000e+09,2.030369999999999953e-01
9.457290000000000000e+09,1.991130000000000122e-01
9.507540000000000000e+09,1.951980000000000104e-01
9.557790000000000000e+09,1.912810000000000066e-01
9.608040000000000000e+09,1.873529999999999918e-01
9.658290000000000000e+09,1.834079999999999877e-01
9.708540000000000000e+09,1.794409999999999894e-01
9.758790000000000000e+09,1.754519999999999968e-01
9.809050000000000000e+09,1.714410000000000101e-01
9.859300000000000000e+09,1.674080000000000013e-01
9.909550000000000000e+09,1.633560000000000012e-01
9.959800000000000000e+09,1.592880000000000129e-01
1.001010000000000000e+10,1.552060000000000106e-01
1.006030000000000000e+10,1.511119999999999963e-01
1.011060000000000000e+10,1.470049999999999968e-01
1.016080000000000000e+10,1.428860000000000130e-01
1.021110000000000000e+10,1.387500000000000122e-01
1.026130000000000000e+10,1.345919999999999894e-01
1.031160000000000000e+10,1.304059999999999941e-01
1.036180000000000000e+10,1.261819999999999886e-01
1.041210000000000000e+10,1.219090000000000035e-01
1.046230000000000000e+10,1.175760000000000000e-01
1.051260000000000000e+10,1.131719999999999948e-01
1.056280000000000000e+10,1.086860000000000048e-01
1.061310000000000000e+10,1.041089999999999932e-01
1.066330000000000000e+10,9.943470000000000086e-02
1.071360000000000000e+10,9.465959999999999652e-02
1.076380000000000000e+10,8.978510000000000657e-02
1.081410000000000000e+10,8.481679999999999775e-02
1.086430000000000000e+10,7.976479999999999682e-02
1.091460000000000000e+10,7.464400000000000202e-02
1.096480000000000000e+10,6.947280000000000122e-02
1.101510000000000000e+10,6.427280000000000493e-02
1.106530000000000000e+10,5.906709999999999738e-02
1.111560000000000000e+10,5.387909999999999922e-02
1.116580000000000000e+10,4.873109999999999942e-02
1.121610000000000000e+10,4.364370000000000055e-02
1.126630000000000000e+10,3.863500000000000267e-02
1.131660000000000000e+10,3.372209999999999791e-02
1.136680000000000000e+10,2.892360000000000070e-02
1.141710000000000000e+10,2.426729999999999859e-02
1.146730000000000000e+10,1.980550000000000019e-02
1.151760000000000000e+10,1.565449999999999828e-02
1.156780000000000000e+10,1.209110000000000046e-02
1.161810000000000000e+10,9.751940000000000608e-03
1.166830000000000000e+10,9.580909999999999774e-03
1.171860000000000000e+10,1.169689999999999966e-02
1.176880000000000000e+10,1.520320000000000005e-02
1.181910000000000000e+10,1.939139999999999961e-02
1.186930000000000000e+10,2.393599999999999894e-02
1.191960000000000000e+10,2.869429999999999897e-02
1.196980000000000000e+10,3.359750000000000236e-02
1.202010000000000000e+10,3.860820000000000224e-02
1.207040000000000000e+10,4.370349999999999929e-02
1.212060000000000000e+10,4.886820000000000053e-02
1.217090000000000000e+10,5.409110000000000307e-02
1.222110000000000000e+10,5.936400000000000010e-02
1.227140000000000000e+10,6.468029999999999613e-02
1.232160000000000000e+10,7.003500000000000003e-02
1.237190000000000000e+10,7.542419999999999680e-02
1.242210000000000000e+10,8.084460000000000257e-02
1.247240000000000000e+10,8.629349999999999521e-02
1.252260000000000000e+10,9.176850000000000285e-02
1.257290000000000000e+10,9.726719999999999811e-02
1.262310000000000000e+10,1.027880000000000044e-01
1.267340000000000000e+10,1.083270000000000066e-01
1.272360000000000000e+10,1.138829999999999981e-01
1.277390000000000000e+10,1.194530000000000036e-01
1.282410000000000000e+10,1.250340000000000062e-01
1.287440000000000000e+10,1.306229999999999891e-01
1.292460000000000000e+10,1.362170000000000047e-01
1.297490000000000000e+10,1.418129999999999946e-01
1.302510000000000000e+10,1.474090000000000122e-01
1.307540000000000000e+10,1.530019999999999991e-01
1.312560000000000000e+10,1.585890000000000077e-01
1.317590000000000000e+10,1.641690000000000094e-01
1.322610000000000000e+10,1.697390000000000010e-01
1.327640000000000000e+10,1.752980000000000094e-01
1.332660000000000000e+10,1.808440000000000047e-01
1.337690000000000000e+10,1.863769999999999871e-01
1.342710000000000000e+10,1.918940000000000090e-01
1.347740000000000000e+10,1.973959999999999881e-01
1.352760000000000000e+10,2.028810000000000058e-01
1.357790000000000000e+10,2.083480000000000054e-01
1.362810000000000000e+10,2.137960000000000138e-01
1.367840000000000000e+10,2.192240000000000022e-01
1.372860000000000000e+10,2.246299999999999963e-01
1.377890000000000000e+10,2.300119999999999942e-01
1.382910000000000000e+10,2.353699999999999959e-01
1.387940000000000000e+10,2.406999999999999973e-01
1.392960000000000000e+10,2.460009999999999974e-01
1.397990000000000000e+10,2.512719999999999954e-01
1.403020000000000000e+10,2.565089999999999870e-01
1.408040000000000000e+10,2.617110000000000269e-01
1.413070000000000000e+10,2.668760000000000021e-01
1.418090000000000000e+10,2.720020000000000215e-01
1.423120000000000000e+10,2.770859999999999990e-01
1.428140000000000000e+10,2.821259999999999879e-01
1.433170000000000000e+10,2.871210000000000151e-01
1.438190000000000000e+10,2.920679999999999943e-01
1.443220000000000000e+10,2.969660000000000077e-01
1.448240000000000000e+10,3.018120000000000247e-01
1.453270000000000000e+10,3.066039999999999877e-01
1.458290000000000000e+10,3.113409999999999789e-01
1.463320000000000000e+10,3.160189999999999944e-01
1.468340000000000000e+10,3.206370000000000053e-01
1.473370000000000000e+10,3.251930000000000098e-01
1.478390000000000000e+10,3.296839999999999771e-01
1.483420000000000000e+10,3.341080000000000161e-01
1.488440000000000000e+10,3.384630000000000138e-01
1.493470000000000000e+10,3.427459999999999951e-01
1.498490000000000000e+10,3.469550000000000134e-01
1.503520000000000000e+10,3.510880000000000112e-01
1.508540000000000000e+10,3.551420000000000132e-01
1.513570000000000000e+10,3.591150000000000175e-01
1.518590000000000000e+10,3.630039999999999933e-01
1.523620000000000000e+10,3.668089999999999962e-01
1.528640000000000000e+10,3.705269999999999953e-01
1.533670000000000000e+10,3.741559999999999886e-01
1.538690000000000000e+10,3.776950000000000029e-01
1.543720000000000000e+10,3.811419999999999808e-01
1.548740000000000000e+10,3.844960000000000044e-01
1.553770000000000000e+10,3.877570000000000183e-01
1.558790000000000000e+10,3.909230000000000205e-01
1.563820000000000000e+10,3.939929999999999821e-01
1.568840000000000000e+10,3.969670000000000143e-01
1.573870000000000000e+10,3.998450000000000060e-01
1.578890000000000000e+10,4.026250000000000107e-01
1.583920000000000000e+10,4.053069999999999729e-01
1.588940000000000000e+10,4.078910000000000036e-01
1.593970000000000000e+10,4.103760000000000185e-01
1.598990000000000000e+10,4.127620000000000178e-01
1.604020000000000000e+10,4.150469999999999993e-01
1.609050000000000000e+10,4.172330000000000205e-01
1.614070000000000000e+10,4.193169999999999953e-01
1.619100000000000000e+10,4.213000000000000078e-01
1.624120000000000000e+10,4.231800000000000006e-01
1.629150000000000000e+10,4.249589999999999756e-01
1.634170000000000000e+10,4.266349999999999865e-01
1.639200000000000000e+10,4.282070000000000043e-01
1.644220000000000000e+10,4.296760000000000024e-01
1.649250000000000000e+10,4.310410000000000075e-01
1.654270000000000000e+10,4.323009999999999908e-01
1.659300000000000000e+10,4.334569999999999812e-01
1.664320000000000000e+10,4.345080000000000053e-01
1.669350000000000000e+10,4.354529999999999790e-01
1.674370000000000000e+10,4.362920000000000131e-01
1.679400000000000000e+10,4.370260000000000256e-01
1.684420000000000000e+10,4.376530000000000142e-01
1.689450000000000000e+10,4.381740000000000079e-01
1.694470000000000000e+10,4.385890000000000066e-01
1.699500000000000000e+10,4.388960000000000083e-01
1.704520000000000000e+10,4.390970000000000151e-01
1.709550000000000000e+10,4.391909999999999981e-01
1.714570000000000000e+10,4.391789999999999861e-01
1.719600000000000000e+10,4.390589999999999771e-01
1.724620000000000000e+10,4.388329999999999731e-01
1.729650000000000000e+10,4.385009999999999741e-01
1.734670000000000000e+10,4.380620000000000069e-01
1.739700000000000000e+10,4.375180000000000180e-01
1.744720000000000000e+10,4.368679999999999786e-01
1.749750000000000000e+10,4.361140000000000017e-01
1.754770000000000000e+10,4.352550000000000030e-01
1.759800000000000000e+10,4.342920000000000114e-01
1.764820000000000000e+10,4.332269999999999732e-01
1.769850000000000000e+10,4.320590000000000264e-01
1.774870000000000000e+10,4.307900000000000063e-01
1.779900000000000000e+10,4.294209999999999972e-01
1.784920000000000000e+10,4.279519999999999991e-01
1.789950000000000000e+10,4.263859999999999872e-01
1.794970000000000000e+10,4.247230000000000172e-01
1.800000000000000000e+10,4.229660000000000086e-01


==> data/pgfplots_our_v8.txt <==
frequency,Smag
8.000000000000000000e+09,1.943030000000000035e-01
8.050250000000000000e+09,1.935439999999999938e-01
8.100500000000000000e+09,1.935250000000000026e-01
8.150750000000000000e+09,1.939210000000000100e-01
8.201010000000000000e+09,1.944490000000000107e-01
8.251260000000000000e+09,1.948809999999999987e-01
8.301510000000000000e+09,1.950530000000000042e-01
8.351760000000000000e+09,1.948570000000000024e-01
8.402010000000000000e+09,1.942339999999999900e-01
8.452260000000000000e+09,1.931650000000000034e-01
8.502510000000000000e+09,1.916609999999999980e-01
8.552760000000000000e+09,1.897580000000000100e-01
8.603020000000000000e+09,1.875120000000000120e-01
8.653270000000000000e+09,1.849899999999999878e-01
8.703520000000000000e+09,1.822699999999999876e-01
8.753770000000000000e+09,1.794310000000000072e-01
8.804020000000000000e+09,1.765539999999999887e-01
8.854270000000000000e+09,1.737120000000000053e-01
8.904520000000000000e+09,1.709690000000000099e-01
8.954770000000000000e+09,1.683779999999999999e-01
9.005030000000000000e+09,1.659770000000000134e-01
9.055280000000000000e+09,1.637909999999999922e-01
9.105530000000000000e+09,1.618300000000000016e-01
9.155780000000000000e+09,1.600939999999999863e-01
9.206030000000000000e+09,1.585739999999999927e-01
9.256280000000000000e+09,1.572520000000000029e-01
9.306530000000000000e+09,1.561109999999999998e-01
9.356780000000000000e+09,1.551289999999999891e-01
9.407040000000000000e+09,1.542860000000000065e-01
9.457290000000000000e+09,1.535660000000000081e-01
9.507540000000000000e+09,1.529540000000000066e-01
9.557790000000000000e+09,1.524399999999999922e-01
9.608040000000000000e+09,1.520199999999999885e-01
9.658290000000000000e+09,1.516909999999999925e-01
9.708540000000000000e+09,1.514520000000000033e-01
9.758790000000000000e+09,1.513049999999999951e-01
9.809050000000000000e+09,1.512489999999999946e-01
9.859300000000000000e+09,1.512799999999999978e-01
9.909550000000000000e+09,1.513899999999999968e-01
9.959800000000000000e+09,1.515680000000000083e-01
1.001010000000000000e+10,1.517940000000000123e-01
1.006030000000000000e+10,1.520459999999999867e-01
1.011060000000000000e+10,1.522979999999999889e-01
1.016080000000000000e+10,1.525199999999999889e-01
1.021110000000000000e+10,1.526839999999999864e-01
1.026130000000000000e+10,1.527620000000000089e-01
1.031160000000000000e+10,1.527330000000000076e-01
1.036180000000000000e+10,1.525789999999999924e-01
1.041210000000000000e+10,1.522910000000000097e-01
1.046230000000000000e+10,1.518660000000000010e-01
1.051260000000000000e+10,1.513150000000000051e-01
1.056280000000000000e+10,1.506550000000000111e-01
1.061310000000000000e+10,1.499129999999999907e-01
1.066330000000000000e+10,1.491270000000000095e-01
1.071360000000000000e+10,1.483389999999999986e-01
1.076380000000000000e+10,1.475980000000000070e-01
1.081410000000000000e+10,1.469530000000000003e-01
1.086430000000000000e+10,1.464509999999999978e-01
1.091460000000000000e+10,1.461310000000000109e-01
1.096480000000000000e+10,1.460200000000000109e-01
1.101510000000000000e+10,1.461330000000000129e-01
1.106530000000000000e+10,1.464630000000000098e-01
1.111560000000000000e+10,1.469920000000000115e-01
1.116580000000000000e+10,1.476810000000000067e-01
1.121610000000000000e+10,1.484860000000000069e-01
1.126630000000000000e+10,1.493530000000000135e-01
1.131660000000000000e+10,1.502300000000000024e-01
1.136680000000000000e+10,1.510670000000000068e-01
1.141710000000000000e+10,1.518230000000000135e-01
1.146730000000000000e+10,1.524699999999999944e-01
1.151760000000000000e+10,1.529880000000000129e-01
1.156780000000000000e+10,1.533680000000000043e-01
1.161810000000000000e+10,1.536150000000000015e-01
1.166830000000000000e+10,1.537380000000000135e-01
1.171860000000000000e+10,1.537540000000000018e-01
1.176880000000000000e+10,1.536829999999999863e-01
1.181910000000000000e+10,1.535459999999999881e-01
1.186930000000000000e+10,1.533640000000000003e-01
1.191960000000000000e+10,1.531569999999999876e-01
1.196980000000000000e+10,1.529399999999999926e-01
1.202010000000000000e+10,1.527249999999999996e-01
1.207040000000000000e+10,1.525219999999999909e-01
1.212060000000000000e+10,1.523339999999999972e-01
1.217090000000000000e+10,1.521639999999999937e-01
1.222110000000000000e+10,1.520120000000000082e-01
1.227140000000000000e+10,1.518750000000000100e-01
1.232160000000000000e+10,1.517509999999999970e-01
1.237190000000000000e+10,1.516369999999999940e-01
1.242210000000000000e+10,1.515320000000000000e-01
1.247240000000000000e+10,1.514340000000000130e-01
1.252260000000000000e+10,1.513440000000000063e-01
1.257290000000000000e+10,1.512640000000000096e-01
1.262310000000000000e+10,1.511949999999999961e-01
1.267340000000000000e+10,1.511419999999999986e-01
1.272360000000000000e+10,1.511069999999999913e-01
1.277390000000000000e+10,1.510940000000000061e-01
1.282410000000000000e+10,1.511069999999999913e-01
1.287440000000000000e+10,1.511480000000000046e-01
1.292460000000000000e+10,1.512189999999999923e-01
1.297490000000000000e+10,1.513200000000000101e-01
1.302510000000000000e+10,1.514520000000000033e-01
1.307540000000000000e+10,1.516139999999999988e-01
1.312560000000000000e+10,1.518029999999999935e-01
1.317590000000000000e+10,1.520179999999999865e-01
1.322610000000000000e+10,1.522560000000000024e-01
1.327640000000000000e+10,1.525130000000000097e-01
1.332660000000000000e+10,1.527870000000000061e-01
1.337690000000000000e+10,1.530749999999999889e-01
1.342710000000000000e+10,1.533740000000000103e-01
1.347740000000000000e+10,1.536820000000000130e-01
1.352760000000000000e+10,1.539979999999999960e-01
1.357790000000000000e+10,1.543200000000000127e-01
1.362810000000000000e+10,1.546460000000000057e-01
1.367840000000000000e+10,1.549770000000000036e-01
1.372860000000000000e+10,1.553110000000000046e-01
1.377890000000000000e+10,1.556480000000000086e-01
1.382910000000000000e+10,1.559869999999999868e-01
1.387940000000000000e+10,1.563259999999999927e-01
1.392960000000000000e+10,1.566649999999999987e-01
1.397990000000000000e+10,1.570030000000000037e-01
1.403020000000000000e+10,1.573380000000000056e-01
1.408040000000000000e+10,1.576680000000000026e-01
1.413070000000000000e+10,1.579929999999999946e-01
1.418090000000000000e+10,1.583110000000000073e-01
1.423120000000000000e+10,1.586210000000000120e-01
1.428140000000000000e+10,1.589210000000000067e-01
1.433170000000000000e+10,1.592109999999999914e-01
1.438190000000000000e+10,1.594909999999999939e-01
1.443220000000000000e+10,1.597590000000000121e-01
1.448240000000000000e+10,1.600149999999999906e-01
1.453270000000000000e+10,1.602600000000000136e-01
1.458290000000000000e+10,1.604919999999999958e-01
1.463320000000000000e+10,1.607129999999999947e-01
1.468340000000000000e+10,1.609210000000000085e-01
1.473370000000000000e+10,1.611170000000000102e-01
1.478390000000000000e+10,1.613009999999999999e-01
1.483420000000000000e+10,1.614710000000000034e-01
1.488440000000000000e+10,1.616289999999999949e-01
1.493470000000000000e+10,1.617719999999999991e-01
1.498490000000000000e+10,1.618999999999999884e-01
1.503520000000000000e+10,1.620119999999999894e-01
1.508540000000000000e+10,1.621060000000000001e-01
1.513570000000000000e+10,1.621809999999999918e-01
1.518590000000000000e+10,1.622329999999999883e-01
1.523620000000000000e+10,1.622609999999999886e-01
1.528640000000000000e+10,1.622629999999999906e-01
1.533670000000000000e+10,1.622339999999999893e-01
1.538690000000000000e+10,1.621730000000000116e-01
1.543720000000000000e+10,1.620779999999999998e-01
1.548740000000000000e+10,1.619450000000000056e-01
1.553770000000000000e+10,1.617730000000000001e-01
1.558790000000000000e+10,1.615610000000000102e-01
1.563820000000000000e+10,1.613070000000000059e-01
1.568840000000000000e+10,1.610129999999999895e-01
1.573870000000000000e+10,1.606769999999999865e-01
1.578890000000000000e+10,1.603020000000000000e-01
1.583920000000000000e+10,1.598890000000000033e-01
1.588940000000000000e+10,1.594409999999999994e-01
1.593970000000000000e+10,1.589599999999999902e-01
1.598990000000000000e+10,1.584500000000000075e-01
1.604020000000000000e+10,1.579139999999999988e-01
1.609050000000000000e+10,1.573559999999999959e-01
1.614070000000000000e+10,1.567810000000000037e-01
1.619100000000000000e+10,1.561929999999999985e-01
1.624120000000000000e+10,1.555979999999999863e-01
1.629150000000000000e+10,1.549999999999999989e-01
1.634170000000000000e+10,1.544069999999999887e-01
1.639200000000000000e+10,1.538219999999999865e-01
1.644220000000000000e+10,1.532540000000000013e-01
1.649250000000000000e+10,1.527090000000000114e-01
1.654270000000000000e+10,1.521949999999999970e-01
1.659300000000000000e+10,1.517179999999999918e-01
1.664320000000000000e+10,1.512890000000000068e-01
1.669350000000000000e+10,1.509149999999999936e-01
1.674370000000000000e+10,1.506059999999999899e-01
1.679400000000000000e+10,1.503700000000000037e-01
1.684420000000000000e+10,1.502189999999999914e-01
1.689450000000000000e+10,1.501629999999999909e-01
1.694470000000000000e+10,1.502120000000000122e-01
1.699500000000000000e+10,1.503760000000000097e-01
1.704520000000000000e+10,1.506669999999999954e-01
1.709550000000000000e+10,1.510960000000000081e-01
1.714570000000000000e+10,1.516720000000000013e-01
1.719600000000000000e+10,1.524069999999999869e-01
1.724620000000000000e+10,1.533100000000000018e-01
1.729650000000000000e+10,1.543920000000000015e-01
1.734670000000000000e+10,1.556599999999999928e-01
1.739700000000000000e+10,1.571249999999999869e-01
1.744720000000000000e+10,1.587919999999999887e-01
1.749750000000000000e+10,1.606700000000000073e-01
1.754770000000000000e+10,1.627629999999999910e-01
1.759800000000000000e+10,1.650760000000000005e-01
1.764820000000000000e+10,1.676130000000000120e-01
1.769850000000000000e+10,1.703759999999999997e-01
1.774870000000000000e+10,1.733679999999999943e-01
1.779900000000000000e+10,1.765889999999999960e-01
1.784920000000000000e+10,1.800380000000000036e-01
1.789950000000000000e+10,1.837139999999999884e-01
1.794970000000000000e+10,1.876140000000000030e-01
1.800000000000000000e+10,1.917359999999999898e-01

